First analysis of in-situ observation of surface Alfv\'en waves in ICME flux rope

Alfv\'en waves (AWs) are inevitable in space and astrophysical plasma. Their crucial role in various physical processes, occurring in plasma, has triggered intense research in solar-terrestrial physics. Simulation studies have proposed the generation of AWs along the surface of a cylindrical flux rope, referred to as Surface AWs (SAWs); however the observational verification of this distinct wave has been elusive to date. We report the first \textit{in-situ} observation of SAWs in an interplanetary coronal mass ejection flux rope. We apply the Wal\'en test to identify them. The Elsa\"sser variables are used to estimate the characterization of these SAWs. They may be excited by the movement of the flux rope's foot points or by instabilities along the plasma magnetic cloud's boundaries. Here, the change in plasma density or field strength in the surface-aligned magnetic field may trigger SAWs.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

